The Stellar Populations and Rest-Frame Colors of Star-Forming Galaxies at $z \approx 8$: Exploring the Impact of Filter Choice and Star Formation History Assumption with JADES

Our understanding of the physical properties of star-forming galaxies during the Epoch of Reionization (EoR, at $z > 6$) suffers from degeneracies among the apparent properties of the stars, the nebular gas, and the dust. These degeneracies are most prominent with photometry, which has insufficient (1) spectral resolution and (2) rest-frame spectral coverage. We explore ways to break these degeneracies with a sample of $N = 22$ high-redshift star-forming galaxies at $7 < z_{\mathrm{phot}} \leq 9$, using some of the deepest existing imaging from JWST/NIRCam and JWST/MIRI with JADES. Key to this study is the imaging from JWST/MIRI at $7.7\ \mu\mathrm{m}$, which provides coverage of the rest-frame $I$-band at the observed redshifts. We infer stellar population properties and rest-frame colors using a variety of filter sets and star formation history assumptions to explore the impact of these choices. Evaluating these quantities both with and without the $7.7\ \mu\mathrm{m}$ data point shows that dense spectral coverage with JWST/NIRCam (eight or more filters, including at least one medium-band) can compensate for lacking the rest-frame $I$-band coverage for the vast majority ($\approx 80\%$) of our sample. Furthermore, these galaxy properties are most consistently determined by assuming the delayed-tau star formation history, which provides the smallest offsets and scatters around these offsets when including JWST/MIRI. Within extragalactic surveys like JADES and CEERS, our findings suggest that robust characterization of the stellar population properties and rest-frame colors for high-redshift star-forming galaxies is possible with JWST/NIRCam alone at $z \approx 8$.

==> stellar_populations_table.csv <==
SFH,GalaxyID,logStellarMass_p16,logStellarMass_p50,logStellarMass_p84,logMassWeightedAge_p16,logMassWeightedAge_p50,logMassWeightedAge_p84,logSFR10_p16,logSFR10_p50,logSFR10_p84,logSpecificSFR10_p16,logSpecificSFR10_p50,logSpecificSFR10_p84,logRestOpticalEquivalentWidth_p16,logRestOpticalEquivalentWidth_p50,logRestOpticalEquivalentWidth_p84
CSFH,14647,7.561,7.451,7.361999999999999,6.826,6.576,6.274,0.476,0.407,0.346,-7.0,-7.0,-7.127,3.438,3.294,3.247
CSFH,21468,8.159,7.94,7.736000000000001,7.414000000000001,7.131,6.867,0.58,0.501,0.423,-7.168,-7.432,-7.715000000000001,3.129,3.073,3.017
CSFH,25526,7.894,7.806,7.731,6.808000000000001,6.698,6.521000000000001,0.8190000000000001,0.765,0.717,-7.0,-7.0,-7.11,3.386,3.309,3.269
CSFH,27503,8.212000000000002,8.111,8.005,6.963,6.84,6.614,1.019,0.964,0.9079999999999999,-7.0,-7.141,-7.264,3.273,3.224,3.177
CSFH,30333,7.92,7.86,7.771,6.89,6.834,6.771,0.772,0.726,0.652,-7.072,-7.135,-7.191,3.2819999999999996,3.256,3.2279999999999998
CSFH,37458,7.763999999999999,7.629,7.555,7.072,6.883,6.779,0.481,0.44,0.389,-7.08,-7.184,-7.373,3.254,3.223,3.182
CSFH,57378,8.458,8.346,8.223,7.276999999999999,7.124,6.9559999999999995,0.9800000000000001,0.923,0.8600000000000001,-7.257,-7.425,-7.577999999999999,3.1350000000000002,3.083,3.04
CSFH,66293,9.081999999999999,9.001,8.92,7.162,7.056,6.957,1.718,1.641,1.556,-7.258,-7.357,-7.462000000000001,2.876,2.82,2.766
CSFH,164055,7.7139999999999995,7.515,7.361,7.185,6.883,6.622,0.39,0.306,0.20400000000000001,-7.0,-7.184,-7.486,3.311,3.221,3.119
CSFH,165595,8.458,8.371,8.287,7.3,7.189,7.091,0.93,0.879,0.825,-7.392,-7.49,-7.601,3.075,3.043,3.008
CSFH,173624,7.99,7.908,7.8260000000000005,6.958,6.86,6.7860000000000005,0.798,0.733,0.667,-7.087,-7.161,-7.2589999999999995,3.28,3.251,3.217
CSFH,173679,9.284,9.102,8.913,8.055,7.807,7.575,1.091,0.981,0.882,-7.876,-8.108,-8.356,2.758,2.67,2.6029999999999998
CSFH,174121,7.933000000000001,7.86,7.806,6.534,6.409,6.145,0.9319999999999999,0.86,0.8059999999999999,-7.0,-7.0,-7.0,3.621,3.548,3.474
CSFH,174693,8.548,8.313,8.075000000000001,7.997,7.66,7.3180000000000005,0.46799999999999997,0.346,0.237,-7.619000000000001,-7.961,-8.298,2.9659999999999997,2.896,2.836
CSFH,175729,8.272,8.106,7.934,7.354,7.119,6.87,0.784,0.685,0.5940000000000001,-7.171,-7.42,-7.655,3.207,3.127,3.061
CSFH,175837,8.755,8.538,8.307,7.873,7.503,7.118,0.942,0.705,0.5289999999999999,-7.4190000000000005,-7.804,-8.174,2.9619999999999997,2.88,2.8
CSFH,177322,8.112,7.86,7.6450000000000005,7.353,7.019,6.7,0.616,0.53,0.44000000000000006,-7.001,-7.32,-7.6530000000000005,3.199,3.121,3.054
CSFH,179485,8.939,8.806,8.686,7.597,7.392,7.21,1.188,1.113,1.026,-7.510999999999999,-7.693,-7.898,2.901,2.86,2.81
CSFH,180446,8.572999999999999,8.466,8.289,8.294,8.14,7.873,0.139,0.031,-0.044,-8.174000000000001,-8.441,-8.595,2.7689999999999997,2.719,2.669
CSFH,300287,8.144,8.067,7.993,6.492,6.404,6.276,1.144,1.067,0.993,-7.0,-7.0,-7.0,2.833,2.73,2.629
CSFH,300391,7.965,7.882,7.83,6.728,6.543,6.413,0.929,0.878,0.83,-7.0,-7.0,-7.029,3.467,3.394,3.326
CSFH,380203,7.693,7.545,7.468,6.761,6.297,5.967,0.63,0.541,0.466,-7.0,-7.0,-7.062,3.35,3.088,3.0060000000000002
DtSFH,14647,7.609,7.525,7.421,6.946,6.516,6.059,0.558,0.429,0.349,-7.0,-7.0,-7.214,3.488,3.341,3.274
DtSFH,21468,8.17,7.97,7.7829999999999995,7.5120000000000005,7.242,6.971,0.57,0.498,0.428,-7.233,-7.465,-7.717,3.155,3.097,3.039
DtSFH,25526,7.879,7.802,7.734,6.854,6.711,6.5520000000000005,0.775,0.73,0.695,-7.002000000000001,-7.057,-7.146000000000001,3.422,3.367,3.319
DtSFH,27503,8.267,8.173,8.078,7.09,6.928,6.756,1.037,0.966,0.8979999999999999,-7.082,-7.2,-7.331,3.3179999999999996,3.256,3.2039999999999997
DtSFH,30333,7.992,7.902,7.811,7.057,6.881,6.765000000000001,0.784,0.727,0.634,-7.088,-7.165,-7.304,3.3369999999999997,3.295,3.242
DtSFH,37458,7.827,7.71,7.608,7.220999999999999,7.052,6.891,0.44099999999999995,0.409,0.376,-7.172000000000001,-7.299,-7.447,3.2670000000000003,3.224,3.185
DtSFH,57378,8.456000000000001,8.355,8.26,7.378,7.232,7.096,0.9550000000000001,0.903,0.835,-7.336,-7.456,-7.5920000000000005,3.16,3.117,3.075
DtSFH,66293,9.138,9.062,8.988999999999999,7.180000000000001,7.086,7.009,1.813,1.726,1.637,-7.263,-7.327,-7.408,2.922,2.874,2.819
DtSFH,164055,7.723,7.571,7.443,7.24,7.005,6.729,0.387,0.304,0.22399999999999998,-7.066,-7.26,-7.4639999999999995,3.318,3.247,3.169
DtSFH,165595,8.465,8.378,8.292,7.396,7.274,7.158,0.93,0.882,0.831,-7.388999999999999,-7.494,-7.606,3.1189999999999998,3.085,3.05
DtSFH,173624,8.024000000000001,7.924,7.825,7.094,6.932,6.777,0.7689999999999999,0.709,0.6599999999999999,-7.095000000000001,-7.203,-7.335,3.327,3.279,3.234
DtSFH,173679,9.233,9.102,8.964,8.061,7.884,7.7010000000000005,1.0899999999999999,1.005,0.9169999999999999,-7.917,-8.099,-8.271,2.758,2.692,2.6420000000000003
DtSFH,174121,8.026,7.933,7.859,6.617,6.329,5.843,1.02,0.923,0.8490000000000001,-7.0,-7.0,-7.017,3.622,3.566,3.4749999999999996
DtSFH,174693,8.476,8.287,8.08,7.970000000000001,7.706,7.414000000000001,0.469,0.376,0.293,-7.624,-7.907,-8.168,3.001,2.936,2.879
DtSFH,175729,8.260000000000002,8.101,7.942000000000001,7.430000000000001,7.187,6.924,0.764,0.681,0.5980000000000001,-7.196,-7.415,-7.638,3.2439999999999998,3.166,3.0989999999999998
DtSFH,175837,8.763,8.525,8.294,7.881,7.529,7.1739999999999995,0.964,0.762,0.592,-7.405,-7.74,-8.092,3.052,2.934,2.854
DtSFH,177322,8.139,7.903,7.701,7.452000000000001,7.113,6.799,0.615,0.53,0.449,-7.109,-7.352,-7.663,3.202,3.13,3.065
DtSFH,179485,8.963000000000001,8.836,8.717,7.713,7.521,7.335,1.179,1.107,1.03,-7.551,-7.729,-7.921,2.91,2.866,2.8200000000000003
DtSFH,180446,8.489,8.316,8.105,8.115,7.886,7.574,0.362,0.176,0.035999999999999976,-7.786,-8.113,-8.387,2.848,2.756,2.65
DtSFH,300287,8.121,8.066,8.007000000000001,6.625,6.464,6.331,1.108,1.054,0.9950000000000001,-7.0,-7.0,-7.019,2.786,2.674,2.581
DtSFH,300391,8.026,7.94,7.873,6.752,6.548,5.9510000000000005,0.966,0.906,0.858,-7.0,-7.001,-7.08,3.544,3.436,3.378
DtSFH,380203,7.671,7.577,7.494,6.798,6.166,5.816000000000001,0.62,0.537,0.44700000000000006,-7.0,-7.0,-7.108,3.383,3.247,3.04
ContSFH,14647,8.370000000000001,8.281,8.196,8.469,8.386,8.331,0.586,0.417,0.354,-7.718,-7.829,-7.949,3.2329999999999997,3.167,3.1159999999999997
ContSFH,21468,8.507,8.407,8.291,8.256,8.188,8.105,0.575,0.443,0.336,-7.785,-7.955,-8.119,3.054,2.973,2.889
ContSFH,25526,8.417,8.286,8.189,8.271,8.138,7.96,0.794,0.738,0.688,-7.446000000000001,-7.554,-7.667000000000001,3.2640000000000002,3.228,3.1900000000000004
ContSFH,27503,8.366999999999999,8.193,8.073,8.137,7.861,7.068,1.025,0.963,0.8999999999999999,-7.095,-7.229,-7.421,3.223,3.181,3.137
ContSFH,30333,8.223,8.16,8.093,8.165000000000001,8.096,8.001,0.5780000000000001,0.516,0.434,-7.5569999999999995,-7.653,-7.742999999999999,3.114,3.069,3.015
ContSFH,37458,7.623,7.529,7.477,7.632,7.217,6.27,0.863,0.839,0.819,-6.633,-6.686,-6.785,3.674,3.66,3.64
ContSFH,57378,8.66,8.577,8.497,8.035,7.859,7.632,0.958,0.881,0.799,-7.582999999999999,-7.701,-7.8149999999999995,3.096,3.047,3.0
ContSFH,66293,9.744,9.65,9.537,8.385,8.359,8.324,1.835,1.691,1.5510000000000002,-7.8020000000000005,-7.94,-8.064,2.956,2.87,2.7840000000000003
ContSFH,164055,8.214,8.109,8.02,8.392,8.328,8.052,0.585,0.337,0.269,-7.4639999999999995,-7.59,-7.9239999999999995,3.3200000000000003,3.232,3.1750000000000003
ContSFH,165595,9.92,9.684,9.498,8.266,8.22,8.15,1.718,1.477,1.266,-8.055,-8.209,-8.360999999999999,2.568,2.499,2.4250000000000003
ContSFH,173624,8.308,8.22,8.117,7.955,7.801,7.582,0.939,0.855,0.78,-7.216,-7.355,-7.498,3.346,3.302,3.2560000000000002
ContSFH,173679,9.559999999999999,9.418,9.296999999999999,8.302,8.278,8.243,0.9179999999999999,0.855,0.758,-8.441,-8.566,-8.737,2.5829999999999997,2.505,2.376
ContSFH,174121,8.950000000000001,8.88,8.786000000000001,8.436,8.363,8.312,1.169,1.116,1.054,-7.6450000000000005,-7.759,-7.861000000000001,3.3099999999999996,3.284,3.256
ContSFH,174693,8.73,8.632,8.536,8.331000000000001,8.265,8.091000000000001,0.43999999999999995,0.289,0.16599999999999998,-8.123,-8.34,-8.535,2.913,2.815,2.718
ContSFH,175729,8.598,8.483,8.362,8.232,8.165,8.047999999999998,0.742,0.619,0.477,-7.68,-7.834,-8.078999999999999,3.129,3.043,2.938
ContSFH,175837,8.93,8.31,8.209,8.353,7.526,7.116,1.018,0.948,0.54,-7.263000000000001,-7.315,-8.367,3.071,3.011,2.944
ContSFH,177322,8.591000000000001,8.474,8.357,8.311,8.247,8.142,0.663,0.517,0.396,-7.743,-7.937,-8.163,3.118,3.034,2.961
ContSFH,179485,9.251,9.195,9.133000000000001,8.297,8.252,8.203000000000001,1.216,1.119,1.028,-7.947,-8.073,-8.194,2.907,2.849,2.7750000000000004
ContSFH,180446,8.816,8.529,8.417,8.358,8.3,7.856000000000001,0.432,-0.011,-0.20600000000000002,-8.088000000000001,-8.492,-8.886000000000001,2.7409999999999997,2.489,2.346
ContSFH,300287,9.052999999999999,9.008,8.928999999999998,8.533,8.472,8.357999999999999,1.3519999999999999,1.261,1.1199999999999999,-7.678999999999999,-7.741,-7.824,2.5260000000000002,2.479,2.43
ContSFH,300391,8.554,8.378,8.303,8.08,7.758,7.251,0.9219999999999999,0.863,0.816,-7.441,-7.523,-7.66,3.259,3.141,3.11
ContSFH,380203,8.682,8.507,8.375,8.321,8.251,8.115,0.788,0.678,0.552,-7.649,-7.817,-8.094,2.88,2.835,2.78
BurstySFH,14647,8.061,7.85,7.6419999999999995,8.272,8.039,7.35,0.7989999999999999,0.722,0.607,-6.871,-7.163,-7.396,3.5309999999999997,3.477,3.364
BurstySFH,21468,8.001000000000001,7.791,7.668,7.524,7.151,6.841,0.5690000000000001,0.455,0.342,-7.186,-7.35,-7.5649999999999995,3.1390000000000002,3.055,2.966
BurstySFH,25526,8.624,8.502,8.365,8.369,8.327,8.254,0.927,0.86,0.8,-7.474,-7.628,-7.789,3.4,3.352,3.3089999999999997
BurstySFH,27503,8.17,8.083,8.008000000000001,7.3950000000000005,7.043,6.773,1.064,0.931,0.8390000000000001,-7.013,-7.15,-7.271000000000001,3.315,3.222,3.148
BurstySFH,30333,8.768,8.659,8.559000000000001,7.917000000000001,7.509,7.2330000000000005,1.052,0.906,0.743,-7.591,-7.755,-7.942,2.822,2.771,2.703
BurstySFH,37458,7.891,7.763,7.616,7.619,7.234,7.059,0.505,0.434,0.364,-7.2,-7.322,-7.449,3.253,3.208,3.157
BurstySFH,57378,8.073,8.034,7.990000000000001,7.4,6.913,6.808,0.7679999999999999,0.693,0.6419999999999999,-7.272,-7.344,-7.376,3.077,3.028,2.994
BurstySFH,66293,9.811,9.737,9.665000000000001,7.4239999999999995,7.124,7.0009999999999994,2.556,2.408,2.278,-7.152,-7.336,-7.489,2.942,2.91,2.875
BurstySFH,164055,7.586,7.535,7.439,7.456,6.94,6.757000000000001,0.6599999999999999,0.477,0.386,-6.846,-7.062,-7.146,3.417,3.312,3.2649999999999997
BurstySFH,165595,8.550999999999998,8.463,8.372,7.886,7.587,7.274,0.956,0.843,0.712,-7.512,-7.617,-7.744,3.0620000000000003,2.998,2.922
BurstySFH,173624,8.869000000000002,8.723,8.587000000000002,7.986,7.709,7.452,0.9259999999999999,0.824,0.724,-7.779999999999999,-7.898,-8.033999999999999,2.8890000000000002,2.854,2.814
BurstySFH,173679,9.475000000000001,9.361,9.231,8.306000000000001,8.173,7.897,1.042,0.861,0.612,-8.227,-8.497,-8.817,2.51,2.396,2.2479999999999998
BurstySFH,174121,8.185,7.982,7.87,7.947,7.296,6.414000000000001,1.2510000000000001,1.203,1.149,-6.639,-6.771,-7.016,3.66,3.628,3.583
BurstySFH,174693,8.578000000000001,8.281,8.018,8.216999999999999,7.927,7.276,0.565,0.409,0.27699999999999997,-7.5280000000000005,-7.847,-8.255,2.999,2.918,2.825
BurstySFH,175729,8.509,8.368,8.181000000000001,8.395000000000001,8.233,8.001000000000001,0.627,0.512,0.432,-7.641,-7.84,-8.014,3.059,2.979,2.9130000000000003
BurstySFH,175837,8.598,8.365,8.08,8.052,7.74,7.195,0.87,0.723,0.574,-7.2509999999999994,-7.624,-7.975,2.988,2.899,2.814
BurstySFH,177322,8.147,7.94,7.724,8.314,8.147,7.198,0.873,0.743,0.415,-7.128,-7.285,-7.434,3.369,3.318,3.116
BurstySFH,179485,9.193,9.136,9.066999999999998,8.141,8.037,7.899000000000001,1.2530000000000001,1.169,1.079,-7.835,-7.968,-8.091,3.002,2.952,2.888
BurstySFH,180446,9.027999999999999,8.812,8.341,8.469,8.341,7.882999999999999,0.14300000000000002,-0.492,-1.964,-8.243,-9.366,-10.876,2.482,1.53,0.8190000000000001
BurstySFH,300287,8.803,8.708,8.614,7.97,7.768,7.718999999999999,1.294,1.228,1.16,-7.3660000000000005,-7.48,-7.595000000000001,2.718,2.634,2.55
BurstySFH,300391,8.06,7.969,7.918,7.553999999999999,6.685,6.218999999999999,1.322,1.225,1.04,-6.635000000000001,-6.746,-6.985,3.5589999999999997,3.51,3.449
BurstySFH,380203,8.066,7.714,7.5600000000000005,8.228,7.467,6.257,0.946,0.883,0.665,-6.634,-6.825,-7.4270000000000005,3.347,3.086,2.961

